Tackling unsupervised multi-source domain adaptation with optimism and consistency

It has been known for a while that the problem of multi-source domain adaptation can be regarded as a single source domain adaptation task where the source domain corresponds to a mixture of the original source domains. Nonetheless, how to adjust the mixture distribution weights remains an open question. Moreover, most existing work on this topic focuses only on minimizing the error on the source domains and achieving domain-invariant representations, which is insufficient to ensure low error on the target domain. In this work, we present a novel framework that addresses both problems and beats the current state of the art by using a mildly optimistic objective function and consistency regularization on the target samples.

==> data/amazon_long.csv <==
Epoch,MDAN,MixMDAN,Ours
0,0.055378061767838,0.055378061767838,0.042953496627618
1,0.644302449414271,0.632942847000355,0.608803691870785
2,0.64501242456514,0.642882499112531,0.624068157614484
3,0.628328008519702,0.640752573659922,0.625843095491658
4,0.650337238196663,0.638622648207313,0.612708555200568
5,0.648207312744054,0.631167909123181,0.631522896698615
6,0.636847710330138,0.635427760028399,0.648207312744054
7,0.638267660631878,0.631522896698615,0.651402200922968
8,0.634362797302094,0.638622648207313,0.641462548810792
9,0.637557685481008,0.647142350017749,0.668086616968406
10,0.638622648207313,0.641817536386226,0.652467163649272
11,0.640042598509052,0.643947461838836,0.666666666666667
12,0.636137735179269,0.647497337593184,0.665246716364927
13,0.646077387291445,0.640397586084487,0.672346467873624
14,0.640042598509052,0.630102946396876,0.664891728789492
15,0.629747958821441,0.63329783457579,0.681221157259496
16,0.642172523961661,0.636492722754704,0.663826766063188
17,0.641107561235357,0.651757188498403,0.670926517571885
18,0.645367412140575,0.649627263045793,0.681221157259496
19,0.638267660631878,0.641107561235357,0.682641107561235
20,0.651047213347533,0.644657436989705,0.673766418175364
21,0.645367412140575,0.647852325168619,0.687255946041889
22,0.643237486687966,0.644657436989705,0.683351082712105
23,0.641817536386226,0.647497337593184,0.687255946041889
24,0.633652822151225,0.643592474263401,0.679091231806887
25,0.643947461838836,0.64643237486688,0.689385871494498
26,0.620518281860135,0.638622648207313,0.691870784522542
27,0.64501242456514,0.647497337593184,0.691870784522542
28,0.640397586084487,0.632942847000355,0.68370607028754
29,0.643947461838836,0.638977635782748,0.691160809371672
30,0.63187788427405,0.642527511537096,0.692580759673411
31,0.630102946396876,0.642882499112531,0.689030883919063
32,0.642882499112531,0.628682996095137,0.691160809371672
33,0.629037983670572,0.636492722754704,0.691515796947107
34,0.636137735179269,0.636137735179269,0.696485623003195
35,0.634362797302094,0.630812921547746,0.697550585729499
36,0.629392971246006,0.643237486687966,0.698970536031239
37,0.634717784877529,0.637912673056443,0.702165424210153
38,0.637202697905573,0.635072772452964,0.700035498757543
39,0.642527511537096,0.637557685481008,0.706780262690806
40,0.626198083067093,0.627973020944267,0.69684061057863
41,0.617678381256656,0.631522896698615,0.703940362087327
42,0.62087326943557,0.635427760028399,0.699680511182109
43,0.630457933972311,0.635072772452964,0.703940362087327
44,0.626553070642528,0.627263045793397,0.696485623003195
45,0.640752573659922,0.629392971246006,0.702520411785588
46,0.630102946396876,0.630812921547746,0.69542066027689
47,0.643947461838836,0.627973020944267,0.702520411785588
48,0.638267660631878,0.624778132765353,0.695065672701456
49,0.636492722754704,0.628328008519702,0.703940362087327
50,0.639332623358182,0.612353567625133,0.700035498757543
51,0.643592474263401,0.613063542776003,0.700745473908413
52,0.637912673056443,0.610223642172524,0.697550585729499
53,0.639332623358182,0.613418530351438,0.700035498757543
54,0.644657436989705,0.612708555200568,0.69542066027689
55,0.641462548810792,0.609513667021654,0.69684061057863
56,0.638267660631878,0.627618033368832,0.694710685126021
57,0.63187788427405,0.618033368832091,0.697905573304934
58,0.639332623358182,0.618743343982961,0.697550585729499
59,0.637202697905573,0.606673766418175,0.698970536031239
60,0.63329783457579,0.615193468228612,0.698615548455804


==> data/dslr_long.csv <==
Epoch,MDAN,MixMDAN,Ours
0,0.046184738955823,0.046184738955823,0.058232931726908
1,0.913654618473896,0.963855421686747,0.933734939759036
2,0.967871485943775,0.983935742971888,0.975903614457831
3,0.981927710843374,0.987951807228916,0.983935742971888
4,0.987951807228916,0.993975903614458,0.985943775100401
5,0.991967871485944,0.993975903614458,0.991967871485944
6,0.991967871485944,0.991967871485944,0.995983935742972
7,0.993975903614458,0.995983935742972,0.995983935742972
8,0.995983935742972,0.993975903614458,0.997991967871486
9,0.995983935742972,0.993975903614458,0.995983935742972
10,0.995983935742972,0.993975903614458,0.997991967871486
11,0.995983935742972,0.993975903614458,0.995983935742972
12,0.995983935742972,0.997991967871486,0.995983935742972
13,0.993975903614458,0.995983935742972,0.995983935742972
14,0.98995983935743,0.997991967871486,1
15,0.991967871485944,0.995983935742972,0.997991967871486
16,0.995983935742972,0.995983935742972,0.997991967871486
17,0.993975903614458,0.997991967871486,1
18,0.991967871485944,0.995983935742972,1
19,0.991967871485944,0.997991967871486,1
20,0.987951807228916,0.995983935742972,1
21,0.993975903614458,0.995983935742972,1
22,0.991967871485944,1,0.997991967871486
23,0.991967871485944,0.993975903614458,0.997991967871486
24,0.993975903614458,0.995983935742972,0.997991967871486
25,0.991967871485944,0.995983935742972,0.997991967871486
26,0.98995983935743,0.995983935742972,0.997991967871486
27,0.98995983935743,0.995983935742972,0.997991967871486
28,0.987951807228916,0.995983935742972,0.997991967871486
29,0.983935742971888,0.995983935742972,0.997991967871486
30,0.979919678714859,0.997991967871486,0.997991967871486
31,0.973895582329317,0.993975903614458,0.997991967871486
32,0.981927710843374,0.997991967871486,0.997991967871486
33,0.959839357429719,0.997991967871486,0.997991967871486
34,0.951807228915663,0.997991967871486,0.997991967871486
35,0.957831325301205,0.997991967871486,0.997991967871486
36,0.959839357429719,0.997991967871486,0.997991967871486
37,0.959839357429719,0.995983935742972,0.997991967871486
38,0.959839357429719,0.995983935742972,0.997991967871486
39,0.957831325301205,0.997991967871486,0.997991967871486
40,0.963855421686747,0.995983935742972,0.997991967871486
41,0.953815261044177,0.995983935742972,0.997991967871486
42,0.953815261044177,0.997991967871486,0.997991967871486
43,0.949799196787149,0.995983935742972,0.997991967871486
44,0.969879518072289,0.995983935742972,0.997991967871486
45,0.963855421686747,0.997991967871486,0.997991967871486
46,0.957831325301205,0.997991967871486,0.997991967871486
47,0.963855421686747,1,0.997991967871486
48,0.961847389558233,1,0.997991967871486
49,0.965863453815261,0.995983935742972,0.997991967871486
50,0.955823293172691,0.997991967871486,0.997991967871486
51,0.955823293172691,0.997991967871486,0.997991967871486
52,0.963855421686747,0.995983935742972,0.997991967871486
53,0.949799196787149,0.995983935742972,0.997991967871486
54,0.937751004016064,0.997991967871486,0.997991967871486
55,0.941767068273092,0.995983935742972,0.997991967871486
56,0.923694779116466,0.995983935742972,0.997991967871486
57,0.931726907630522,0.997991967871486,0.997991967871486
58,0.933734939759036,0.997991967871486,0.997991967871486
59,0.941767068273092,0.997991967871486,0.997991967871486
60,0.931726907630522,0.995983935742972,0.997991967871486


==> data/mnist_coef.csv <==
Epoch,MNIST_M,SVHN,SynthDigits
0,0.323716193437576,0.345649987459183,0.330633819103241
1,0.263467699289322,0.365045726299286,0.371486574411392
2,0.168834313750267,0.245086640119553,0.586079061031342
3,0.104667842388153,0.142291739583015,0.753040373325348
4,0.064073078334332,0.082330763339996,0.853596150875092
5,0.038785189390183,0.046396251767874,0.914818525314331
6,0.022476634010673,0.025246167555451,0.952277183532715
7,0.012675758451223,0.013496260158718,0.97382789850235
8,0.007040665019304,0.007062820252031,0.985896527767181
9,0.004109065979719,0.003810391528532,0.992080509662628
10,0.002587612019852,0.002280848799273,0.995131492614746
11,0.001775476848707,0.001510064466856,0.996714472770691
12,0.001308359438553,0.001086192787625,0.997605323791504
13,0.001018325448968,0.000826977426186,0.998154699802399
14,0.000816985208075,0.000655510695651,0.998527526855469
15,0.000677884556353,0.000537257757969,0.998784959316254
16,0.000577544386033,0.000454480497865,0.998968005180359
17,0.00050163740525,0.000390680273995,0.999107658863068
18,0.000442855380243,0.000342362414813,0.999214768409729
19,0.000392843561713,0.000301991414744,0.999305129051208
20,0.000352385046426,0.000270064629149,0.999377548694611
21,0.00031820993172,0.000243321279413,0.999438464641571
22,0.000290269759716,0.00022070556588,0.999489068984985
23,0.000266202987405,0.00020174778183,0.999532103538513
24,0.000245579256443,0.00018574524438,0.99956864118576
25,0.000227272787015,0.000171386564034,0.999601423740387
26,0.000211082267924,0.000159025701578,0.999629974365234
27,0.000195839471417,0.000147109443787,0.999657154083252
28,0.00018317750073,0.000137136201374,0.999679684638977
29,0.000171920080902,0.000128375468194,0.999699711799622
30,0.000162259777426,0.000121027202113,0.999716579914093
31,0.000152679174789,0.000113669048005,0.999733626842499
32,0.000144490244566,0.000107356157969,0.999748170375824
33,0.000136647577165,0.000101414494566,0.999761879444122
34,0.000129746491439,0.0000960509132710286,0.999774158000946
35,0.000123713063658,0.000091352267190814,0.999785006046295
36,0.000117886018415,0.0000868379502207972,0.999795258045196
37,0.000112579051347,0.0000826736359158531,0.999804675579071
38,0.000107597283204,0.0000788564648246393,0.999813497066498
39,0.000103156315163,0.0000753355780034326,0.999821603298187
40,0.000099112767202314,0.000072211361839436,0.999828577041626
41,0.0000953013732214458,0.0000692176035954617,0.99983537197113
42,0.0000917527213459834,0.0000665518746245652,0.999841690063477
43,0.0000883134343894199,0.0000639521749690175,0.999847650527954
44,0.0000850873839226551,0.0000615625831414945,0.999853253364563
45,0.000082074744568672,0.0000593236036365852,0.999858498573303
46,0.0000791803977335803,0.0000571378805034328,0.999863743782043
47,0.0000765307704568841,0.0000551637531316374,0.999868273735046
48,0.0000739696624805219,0.0000532198500877712,0.999872803688049
49,0.0000716127615305595,0.0000514482380822301,0.999876856803894
50,0.0000694513219059445,0.0000498401423101313,0.99988067150116
51,0.0000672536916681565,0.0000482414907310158,0.999884486198425
52,0.000065205451392103,0.0000467250138171949,0.999888062477112
53,0.0000633195595582947,0.0000452757521998137,0.999891400337219
54,0.0000614966993452981,0.0000439136420027353,0.999894618988037
55,0.0000597447724430822,0.0000425891630584374,0.999897718429565
56,0.000057977140386356,0.0000412761255574878,0.999900817871094
57,0.0000564673282497097,0.0000401155230065342,0.999903321266174
58,0.0000550023542018607,0.0000390182831324637,0.999906063079834
59,0.0000535467661393341,0.0000379271332349162,0.999908566474915
60,0.0000522707669006195,0.0000369860026694369,0.999910712242126


==> data/mnist_m_coef.csv <==
Epoch,MNIST,SVHN,SynthDigits
0,0.323716193437576,0.345649987459183,0.330633819103241
1,0.741016864776611,0.105360172688961,0.153623029589653
2,0.868126213550568,0.035366047173739,0.096507735550404
3,0.896956503391266,0.016317382454872,0.086726143956184
4,0.89065021276474,0.009302245453,0.100047521293163
5,0.859546363353729,0.006142104044557,0.134311467409134
6,0.81674337387085,0.004316851031035,0.178939670324326
7,0.760588705539703,0.003241358324885,0.236169993877411
8,0.706125140190125,0.00248498795554,0.2913898229599
9,0.669351160526276,0.001950592151843,0.328698247671127
10,0.641102850437164,0.001591379521415,0.357305735349655
11,0.615811169147491,0.001325021265075,0.382863789796829
12,0.594738125801086,0.001138950116001,0.404122948646545
13,0.580363988876343,0.000994068570435,0.418641924858093
14,0.572617769241333,0.000881591113284,0.426500618457794
15,0.568507611751556,0.000790585414506,0.430701851844788
16,0.556593656539917,0.000718383933417,0.44268798828125
17,0.552450180053711,0.000653503986541,0.446896314620972
18,0.552121341228485,0.000598789250944,0.447279840707779
19,0.546548545360565,0.000552314566448,0.452899187803268
20,0.54470294713974,0.000511658785399,0.454785376787186
21,0.538057446479797,0.000477042398416,0.46146547794342
22,0.53561806678772,0.000445141282398,0.463936805725098
23,0.53564316034317,0.000416339142248,0.463940531015396
24,0.533272683620453,0.000390181288822,0.466337114572525
25,0.532845199108124,0.00036756778718,0.466787189245224
26,0.529803514480591,0.000346830376657,0.469849586486816
27,0.527609407901764,0.000327864952851,0.472062736749649
28,0.524020135402679,0.000311493640766,0.475668340921402
29,0.52732515335083,0.000296223064652,0.472378671169281
30,0.524015247821808,0.000282124936348,0.475702673196793
31,0.521698474884033,0.000268992676865,0.478032529354095
32,0.524003088474274,0.000256417464698,0.475740492343903
33,0.520870685577393,0.00024549048976,0.4788838326931
34,0.520967125892639,0.000234753882978,0.478798121213913
35,0.520152509212494,0.000225083451369,0.479622423648834
36,0.518274903297424,0.000215942796785,0.481509149074554
37,0.519973397254944,0.000207636578125,0.479818910360336
38,0.516575038433075,0.000200084221433,0.483224838972092
39,0.517773330211639,0.000192469320609,0.482034236192703
40,0.517105638980866,0.000185650511412,0.482708632946014
41,0.518100202083588,0.000179400405614,0.481720387935638
42,0.517763197422028,0.000173506094143,0.482063353061676
43,0.516069948673248,0.000167744714417,0.483762323856354
44,0.516501128673553,0.000162047348567,0.483336865901947
45,0.518410861492157,0.000156729947776,0.481432408094406
46,0.51512348651886,0.000152050706674,0.484724432229996
47,0.51659482717514,0.0001474107994,0.483257800340652
48,0.516124069690704,0.000143239594763,0.483732730150223
49,0.514275074005127,0.000139225943713,0.485585659742355
50,0.515754342079163,0.00013508736447,0.484110593795776
51,0.51427572965622,0.000131417473312,0.485592812299728
52,0.515881776809692,0.000127818639157,0.483990460634232
53,0.51504510641098,0.000124193407828,0.48483070731163
54,0.514575302600861,0.000120913602586,0.48530375957489
55,0.512746155261993,0.000117720519484,0.487136095762253
56,0.512626707553864,0.000114706090244,0.487258553504944
57,0.516560733318329,0.00011174109386,0.483327478170395
58,0.514259040355682,0.000109157117549,0.485631763935089
59,0.516986727714539,0.000106528277684,0.482906728982925
60,0.513533532619476,0.000104099126474,0.486362397670746


==> data/mu_c.csv <==
mu_c,MNIST,MNIST_M,SVHN
1E-05,0.95835,0.7491,0.7706
0.0001,0.9596,0.7468,0.7765
0.001,0.95445,0.7758,0.78705
0.01,0.9805,0.88355,0.8051
0.05,0.988,0.9435,0.86205
0.1,0.98965,0.958,0.87855
0.5,0.9903,0.96285,0.9068
1,0.99175,0.955,0.9081
5,0.88745,0.9362,0.88585
10,0.8877,0.92525,0.43105
20,0.68205,0.9229,0.18995


==> data/mu_s.csv <==
mu_s,MNIST,MNIST_M,SVHN
1E-05,0.9911,0.9563,0.506
0.0001,0.9901,0.95385,0.50375
0.001,0.9912,0.95485,0.50725
0.01,0.99015,0.9543,0.50665
0.05,0.991,0.9564,0.50685
0.1,0.99065,0.95495,0.4969
0.12,,,0.5034
0.14,,,0.49835
0.16,,,0.4915
0.18,,,0.9036
0.2,,,0.90825
0.25,,,0.9052
0.5,0.99295,0.9126,0.904
1,0.99275,0.90785,0.90235
5,0.99315,0.89905,0.90055
10,0.99325,0.90045,0.9031
20,0.99155,0.90405,0.9014


==> data/svhn_coef.csv <==
Epoch,MNIST,MNIST_M,SynthDigits
0,0.323716193437576,0.345649987459183,0.330633819103241
1,0.529761135578156,0.235208809375763,0.235030025243759
2,0.495447516441345,0.225805163383484,0.278747290372848
3,0.439069628715515,0.245564013719559,0.315366357564926
4,0.410147845745087,0.25773823261261,0.332113921642303
5,0.398361921310425,0.265847861766815,0.335790246725082
6,0.385721474885941,0.271683126688004,0.342595398426056
7,0.380363702774048,0.2778160572052,0.341820240020752
8,0.373484164476395,0.283883273601532,0.342632561922073
9,0.369360595941544,0.285994589328766,0.344644784927368
10,0.365194439888,0.290344327688217,0.344461292028427
11,0.36165064573288,0.29034036397934,0.348009049892426
12,0.359996914863586,0.292686641216278,0.347316384315491
13,0.359662890434265,0.295413434505463,0.344923704862595
14,0.355572640895843,0.299306720495224,0.345120668411255
15,0.354005128145218,0.2994304895401,0.346564412117004
16,0.352659493684769,0.302546232938766,0.344794303178787
17,0.350435465574264,0.303397357463837,0.346167117357254
18,0.348498940467834,0.305889040231705,0.345612049102783
19,0.349571108818054,0.304669201374054,0.345759660005569
20,0.347017765045166,0.30772465467453,0.345257580280304
21,0.347076505422592,0.307323664426804,0.345599800348282
22,0.345726311206818,0.310302972793579,0.343970715999603
23,0.347582221031189,0.308805972337723,0.343611806631088
24,0.343022406101227,0.310426622629166,0.34655100107193
25,0.342758744955063,0.312373727560043,0.344867527484894
26,0.341888457536697,0.31223800778389,0.345873534679413
27,0.341757446527481,0.313465595245361,0.344777017831802
28,0.342146128416061,0.312782973051071,0.345070868730545
29,0.341318368911743,0.315406531095505,0.343275129795074
30,0.341932713985443,0.314177840948105,0.343889474868774
31,0.341152429580688,0.312869280576706,0.345978319644928
32,0.34109103679657,0.316164135932922,0.342744827270508
33,0.340168923139572,0.314550578594208,0.34528049826622
34,0.339599072933197,0.314111441373825,0.346289545297623
35,0.339608997106552,0.315736651420593,0.344654351472855
36,0.339802265167236,0.314936518669128,0.345261245965958
37,0.338360756635666,0.317406177520752,0.34423303604126
38,0.339110314846039,0.314230144023895,0.346659511327744
39,0.338065981864929,0.31646528840065,0.345468699932098
40,0.336941450834274,0.317043840885162,0.346014738082886
41,0.337331265211105,0.316051542758942,0.346617192029953
42,0.338263094425201,0.315347969532013,0.346388906240463
43,0.337061047554016,0.315957844257355,0.346981078386307
44,0.337962031364441,0.316747933626175,0.345290064811707
45,0.335726410150528,0.319477289915085,0.34479632973671
46,0.336582750082016,0.318576544523239,0.344840675592422
47,0.338133752346039,0.317842125892639,0.344024121761322
48,0.337394237518311,0.317491829395294,0.345113903284073
49,0.336936801671982,0.319761663675308,0.34330153465271
50,0.33665943145752,0.319283574819565,0.344056963920593
51,0.33746150135994,0.318076461553574,0.344462066888809
52,0.337313175201416,0.318731278181076,0.343955546617508
53,0.33649155497551,0.319399029016495,0.344109386205673
54,0.336811274290085,0.319588124752045,0.34360060095787
55,0.336820930242538,0.320957213640213,0.342221856117249
56,0.336680620908737,0.320009827613831,0.343309581279755
57,0.336853533983231,0.319838345050812,0.34330815076828
58,0.33566477894783,0.321594625711441,0.342740565538406
59,0.335456818342209,0.321782022714615,0.342761099338531
60,0.336965024471283,0.320643305778503,0.342391669750214


==> data/webcam_long.csv <==
Epoch,MDAN,MixMDAN,Ours
0,0.075471698113208,0.069471698113208,0.067924528301887
1,0.861904808453151,0.943396226415094,0.920754716981132
2,0.933333367109299,0.973584905660377,0.974842767295598
3,0.952380980764116,0.978616352201258,0.979874213836478
4,0.965476219143186,0.983647798742138,0.986163522012579
5,0.963095264775412,0.989937106918239,0.99622641509434
6,0.980952407632555,0.981132075471698,0.993710691823899
7,0.972619086503982,0.991194968553459,0.99622641509434
8,0.971428611448833,0.986163522012579,0.99496855345912
9,0.98095241189003,0.988679245283019,0.99748427672956
10,0.976190507411957,0.992452830188679,0.992452830188679
11,0.982142891202654,0.988679245283019,0.993710691823899
12,0.979761928319931,0.983647798742138,0.991194968553459
13,0.97976193683488,0.986163522012579,0.991194968553459
14,0.977380978209632,0.992452830188679,0.991194968553459
15,0.978571453264781,0.987421383647799,0.991194968553459
16,0.97857147029468,0.989937106918239,0.991194968553459
17,0.980952420404979,0.987421383647799,0.989937106918239
18,0.979761949607304,0.993710691823899,0.991194968553459
19,0.985714312110628,0.987421383647799,0.989937106918239
20,0.978571461779731,0.986163522012579,0.991194968553459
21,0.984523837055479,0.986163522012579,0.991194968553459
22,0.980952416147504,0.989937106918239,0.991194968553459
23,0.986904791423253,0.991194968553459,0.991194968553459
24,0.978571466037205,0.989937106918239,0.991194968553459
25,0.97976193683488,0.991194968553459,0.991194968553459
26,0.97857147029468,0.989937106918239,0.991194968553459
27,0.977380982467106,0.992452830188679,0.991194968553459
28,0.972619073731559,0.993710691823899,0.991194968553459
29,0.977380982467106,0.987421383647799,0.991194968553459
30,0.969047661338534,0.988679245283019,0.989937106918239
31,0.967857182025909,0.989937106918239,0.991194968553459
32,0.96547624043056,0.991194968553459,0.989937106918239
33,0.967857190540859,0.99496855345912,0.989937106918239
34,0.967857194798333,0.993710691823899,0.991194968553459
35,0.961904802492687,0.991194968553459,0.989937106918239
36,0.961904806750161,0.989937106918239,0.989937106918239
37,0.959523852382388,0.989937106918239,0.989937106918239
38,0.958333377327238,0.984905660377358,0.991194968553459
39,0.953571472849165,0.988679245283019,0.989937106918239
40,0.955952427216938,0.989937106918239,0.989937106918239
41,0.942857188837869,0.99496855345912,0.989937106918239
42,0.946428618260792,0.984905660377358,0.989937106918239
43,0.948809564113617,0.988679245283019,0.989937106918239
44,0.941666701010295,0.991194968553459,0.989937106918239
45,0.936904809304646,0.991194968553459,0.989937106918239
46,0.938095284359796,0.993710691823899,0.989937106918239
47,0.932142892054149,0.989937106918239,0.989937106918239
48,0.9273810003485,0.991194968553459,0.989937106918239
49,0.927381004605974,0.991194968553459,0.989937106918239
50,0.925000045980726,0.992452830188679,0.989937106918239
51,0.92976194194385,0.992452830188679,0.991194968553459
52,0.935714329992022,0.991194968553459,0.991194968553459
53,0.936904809304646,0.991194968553459,0.991194968553459
54,0.919047670704978,0.992452830188679,0.991194968553459
55,0.905952428068434,0.992452830188679,0.991194968553459
56,0.909523844718933,0.993710691823899,0.991194968553459
57,0.919047666447503,0.993710691823899,0.991194968553459
58,0.9273810003485,0.993710691823899,0.991194968553459
59,0.925000041723251,0.988679245283019,0.991194968553459
60,0.914285757711956,0.989937106918239,0.991194968553459

